Quasi-binarity of massive stars in young dense clusters - the case of the ONC

Observations indicate that in young stellar clusters the binary fraction for massive stars is higher than for solar mass stars. For the Orion Nebula Cluster (ONC) there is a binary frequency of ~ 50% for solar-mass stars compared to 70-100% for the massive O- and B-stars. We explore the reasons for this discrepancy and come up with two possible answers: a) a primordially higher binarity of massive stars could be inherent to the star formation process or b) the primordial binary rate might be the same for solar-mass and massive stars, but the higher capture cross section of the massive stars possibly leads to the formation of additional massive binaries in the early cluster development. Here we investigate the likelihood of the latter using the ONC as an example. N-body simulations are performed to track the capture events in an ONC-like cluster. We find that whereas low-mass stars rarely form bound systems through capture, the dynamics of the massive stars - especially in the first 0.5 Myrs - is dominated by a rapid succession of ``transient binary or multiple systems''. In observations the transient nature of these systems would not be apparent, so that they would be rated as binaries. At 1-2 Myrs, the supposed age of the ONC, the ``transient'' massive systems become increasingly stable, lasting on average several 10^6 yrs. Despite the ONC being so young, the observed binary frequency for massive stars -- unlike that of solar-mass stars -- is not identical to the primordial binary frequency but is increased by at least 10-15% through dynamical interaction processes. This value might be increased to at least 20-25% by taking disc effects into account. The primordial binary frequency could well be the same for massive and solar mass stars because the observed difference can be explained by capture processes alone.

==> 50_mass2.dat <==
  0.1   4775       0.802    889       0.315     66       0.149     25       0.154
  0.2    540       0.091    441       0.156      8       0.018      4       0.025
  0.3    449       0.075    495       0.176     56       0.127      9       0.056
  0.4     44       0.007    172       0.061     28       0.063      4       0.025
  0.5     69       0.012    254       0.090     78       0.176     34       0.210
  0.6     52       0.009    260       0.092     85       0.192     29       0.179
  0.7      1       0.000    143       0.051     61       0.138     21       0.130
  0.8     23       0.004    148       0.052     53       0.120     29       0.179
  0.9      0       0.000     18       0.006      7       0.016      7       0.043
  1.0      0       0.000      0       0.000      0       0.000      0       0.000

